High signal-to-noise ratio asymptotics of entropy-constrained Gaussian channel capacity

We study the input-entropy-constrained Gaussian channel capacity problem in the asymptotic high signal-to-noise ratio (SNR) regime. We show that the capacity-achieving distribution as SNR goes to infinity is given by a discrete Gaussian distribution supported on a scaled integer lattice. Further, we show that the gap between the input entropy and the capacity decreases to zero exponentially in SNR, and characterize this exponent.

==> data/La_data.dat <==
lambda La_a0 La_a03 La_a05
0.100000 1.723657 1.723657 1.723657
0.124623 1.613596 1.613596 1.613596
0.149246 1.523444 1.523444 1.523444
0.173869 1.447091 1.447091 1.447091
0.198492 1.380867 1.380867 1.380867
0.223116 1.322398 1.322398 1.322398
0.247739 1.270055 1.270055 1.270055
0.272362 1.222677 1.222677 1.222677
0.296985 1.179402 1.179402 1.179402
0.321608 1.139576 1.139576 1.139576
0.346231 1.102689 1.102689 1.102689
0.370854 1.068338 1.068338 1.068338
0.395477 1.036196 1.036196 1.036196
0.420101 1.005996 1.005996 1.005996
0.444724 0.977516 0.977516 0.977516
0.469347 0.950572 0.950572 0.950572
0.493970 0.925005 0.925005 0.925005
0.518593 0.900683 0.900683 0.900683
0.543216 0.877489 0.877489 0.877489
0.567839 0.855324 0.855323 0.855323
0.592462 0.834099 0.834099 0.834099
0.617085 0.813739 0.813739 0.813739
0.641709 0.794176 0.794175 0.794175
0.666332 0.775350 0.775349 0.775348
0.690955 0.757207 0.757205 0.757204
0.715578 0.739699 0.739697 0.739695
0.740201 0.722785 0.722781 0.722778
0.764824 0.706425 0.706418 0.706415
0.789447 0.690584 0.690574 0.690569
0.814070 0.675230 0.675216 0.675208
0.838693 0.660335 0.660315 0.660304
0.863317 0.645874 0.645845 0.645830
0.887940 0.631820 0.631781 0.631761
0.912563 0.618154 0.618102 0.618074
0.937186 0.604855 0.604785 0.604748
0.961809 0.591905 0.591813 0.591765
0.986432 0.579286 0.579167 0.579105
1.011055 0.566983 0.566832 0.566752
1.035678 0.554982 0.554792 0.554691
1.060302 0.543270 0.543032 0.542907
1.084925 0.531834 0.531540 0.531386
1.109548 0.520663 0.520304 0.520115
1.134171 0.509746 0.509311 0.509081
1.158794 0.499075 0.498551 0.498275
1.183417 0.488639 0.488014 0.487684
1.208040 0.478431 0.477690 0.477299
1.232663 0.468443 0.467570 0.467110
1.257286 0.458666 0.457646 0.457107
1.281910 0.449096 0.447909 0.447283
1.306533 0.439724 0.438353 0.437628
1.331156 0.430546 0.428969 0.428135
1.355779 0.421555 0.419751 0.418797
1.380402 0.412746 0.410692 0.409606
1.405025 0.404115 0.401787 0.400556
1.429648 0.395657 0.393030 0.391640
1.454271 0.387367 0.384415 0.382852
1.478894 0.379242 0.375936 0.374187
1.503518 0.371277 0.367590 0.365638
1.528141 0.363468 0.359370 0.357200
1.552764 0.355813 0.351273 0.348869
1.577387 0.348307 0.343295 0.340639
1.602010 0.340948 0.335430 0.332505
1.626633 0.333732 0.327676 0.324464
1.651256 0.326657 0.320028 0.316511
1.675879 0.319719 0.312483 0.308642
1.700503 0.312916 0.305038 0.300853
1.725126 0.306246 0.297688 0.293141
1.749749 0.299705 0.290432 0.285502
1.774372 0.293292 0.283266 0.277932
1.798995 0.287004 0.276187 0.270429
1.823618 0.280839 0.269192 0.262989
1.848241 0.274794 0.262279 0.255610
1.872864 0.268867 0.255446 0.248288
1.897487 0.263057 0.248689 0.241021
1.922111 0.257361 0.242007 0.233806
1.946734 0.251777 0.235397 0.226642
1.971357 0.246304 0.228858 0.219525
1.995980 0.240938 0.222387 0.212453
2.020603 0.235680 0.215982 0.205425
2.045226 0.230526 0.209641 0.198438
2.069849 0.225474 0.203363 0.191491
2.094472 0.220524 0.197146 0.184581
2.119095 0.215673 0.190988 0.177707
2.143719 0.210920 0.184887 0.170867
2.168342 0.206263 0.178842 0.164059
2.192965 0.201700 0.172852 0.157282
2.217588 0.197230 0.166915 0.150535
2.242211 0.192850 0.161030 0.143816
2.266834 0.188561 0.155195 0.137124
2.291457 0.184359 0.149410 0.130457
2.316080 0.180243 0.143672 0.123815
2.340704 0.176213 0.137981 0.117195
2.365327 0.172265 0.132336 0.110598
2.389950 0.168400 0.126735 0.104022
2.414573 0.164615 0.121178 0.097466
2.439196 0.160909 0.115664 0.090929
2.463819 0.157280 0.110191 0.084410
2.488442 0.153728 0.104758 0.077909
2.513065 0.150250 0.099365 0.071424
2.537688 0.146846 0.094011 0.064955
2.562312 0.143514 0.088695 0.058500
2.586935 0.140253 0.083416 0.052060
2.611558 0.137061 0.078174 0.045634
2.636181 0.133937 0.072967 0.039220
2.660804 0.130881 0.067795 0.032819
2.685427 0.127889 0.062657 0.026430
2.710050 0.124963 0.057553 0.020052
2.734673 0.122099 0.052482 0.013684
2.759296 0.119297 0.047443 0.007327
2.783920 0.116556 0.042435 0.000979
2.808543 0.113875 0.037458 -0.005360
2.833166 0.111252 0.032512 -0.011690
2.857789 0.108686 0.027596 -0.018011
2.882412 0.106177 0.022709 -0.024325
2.907035 0.103723 0.017851 -0.030631
2.931658 0.101322 0.013021 -0.036930
2.956281 0.098975 0.008218 -0.043222
2.980905 0.096679 0.003444 -0.049507
3.005528 0.094435 -0.001304 -0.055786
3.030151 0.092240 -0.006026 -0.062060
3.054774 0.090094 -0.010722 -0.068327
3.079397 0.087995 -0.015392 -0.074589
3.104020 0.085944 -0.020036 -0.080847
3.128643 0.083938 -0.024657 -0.087099
3.153266 0.081978 -0.029252 -0.093347
3.177889 0.080061 -0.033824 -0.099590
3.202513 0.078187 -0.038372 -0.105829
3.227136 0.076356 -0.042897 -0.112064
3.251759 0.074566 -0.047399 -0.118295
3.276382 0.072817 -0.051879 -0.124523
3.301005 0.071107 -0.056336 -0.130747
3.325628 0.069436 -0.060771 -0.136968
3.350251 0.067803 -0.065184 -0.143186
3.374874 0.066207 -0.069576 -0.149401
3.399497 0.064647 -0.073948 -0.155613
3.424121 0.063123 -0.078298 -0.161822
3.448744 0.061634 -0.082628 -0.168029
3.473367 0.060179 -0.086937 -0.174233
3.497990 0.058757 -0.091227 -0.180435
3.522613 0.057368 -0.095497 -0.186635
3.547236 0.056011 -0.099747 -0.192833
3.571859 0.054685 -0.103979 -0.199028
3.596482 0.053390 -0.108191 -0.205222
3.621106 0.052125 -0.112385 -0.211414
3.645729 0.050889 -0.116560 -0.217604
3.670352 0.049681 -0.120716 -0.223792
3.694975 0.048501 -0.124855 -0.229979
3.719598 0.047349 -0.128976 -0.236165
3.744221 0.046224 -0.133079 -0.242349
3.768844 0.045124 -0.137165 -0.248531
3.793467 0.044051 -0.141234 -0.254713
3.818090 0.043002 -0.145285 -0.260893
3.842714 0.041978 -0.149320 -0.267072
3.867337 0.040977 -0.153338 -0.273250
3.891960 0.040000 -0.157339 -0.279426
3.916583 0.039046 -0.161324 -0.285602
3.941206 0.038114 -0.165293 -0.291777
3.965829 0.037204 -0.169247 -0.297951
3.990452 0.036315 -0.173184 -0.304124
4.015075 0.035448 -0.177106 -0.310296
4.039698 0.034600 -0.181012 -0.316468
4.064322 0.033773 -0.184903 -0.322638
4.088945 0.032965 -0.188779 -0.328808
4.113568 0.032176 -0.192639 -0.334978
4.138191 0.031405 -0.196485 -0.341146
4.162814 0.030653 -0.200317 -0.347314
4.187437 0.029918 -0.204134 -0.353482
4.212060 0.029201 -0.207936 -0.359648
4.236683 0.028501 -0.211724 -0.365815
4.261307 0.027817 -0.215498 -0.371981
4.285930 0.027150 -0.219258 -0.378146
4.310553 0.026498 -0.223005 -0.384311
4.335176 0.025862 -0.226737 -0.390475
4.359799 0.025241 -0.230456 -0.396639
4.384422 0.024634 -0.234162 -0.402803
4.409045 0.024042 -0.237854 -0.408966
4.433668 0.023464 -0.241533 -0.415129
4.458291 0.022900 -0.245199 -0.421292
4.482915 0.022349 -0.248852 -0.427454
4.507538 0.021812 -0.252492 -0.433616

